Generalized Coverage Criteria for Combinatorial Sequence Testing

We present a new model-based approach for testing systems that use sequences of actions and assertions as test vectors. Our solution includes a method for quantifying testing quality, a tool for generating high-quality test suites based on the coverage criteria we propose, and a framework for assessing risks. For testing quality, we propose a method that specifies generalized coverage criteria over sequences of actions, which extends previous approaches. Our publicly available tool demonstrates how to extract effective test suites from test plans based on these criteria. We also present a Bayesian approach for measuring the probabilities of bugs or risks, and show how this quantification can help achieve an informed balance between exploitation and exploration in testing. Finally, we provide an empirical evaluation demonstrating the effectiveness of our tool in finding bugs, assessing risks, and achieving coverage.

==> max_variance.csv <==
0.000000000000000000e+00,8.597600404067239007e-06
5.000000000000000000e+01,8.591247701548316757e-06
1.000000000000000000e+02,8.581842737349769615e-06
1.500000000000000000e+02,8.569508840191609604e-06
2.000000000000000000e+02,8.561269128711629137e-06
2.500000000000000000e+02,8.550001204088120236e-06
3.000000000000000000e+02,8.545846248882989110e-06
3.500000000000000000e+02,8.544321265830727601e-06
4.000000000000000000e+02,8.541770361263802119e-06
4.500000000000000000e+02,8.529556672489767147e-06
5.000000000000000000e+02,8.517165565620773380e-06
5.500000000000000000e+02,8.509028549248751010e-06
6.000000000000000000e+02,8.502702460707414766e-06
6.500000000000000000e+02,8.492593506694424464e-06
7.000000000000000000e+02,8.482505963617848092e-06
7.500000000000000000e+02,8.479209853427798350e-06
8.000000000000000000e+02,8.480572625599120667e-06
8.500000000000000000e+02,8.472509910219894346e-06
9.000000000000000000e+02,8.462477426667108682e-06
9.500000000000000000e+02,8.449599295770630623e-06
1.000000000000000000e+03,8.437538799304669207e-06
1.050000000000000000e+03,8.433291476919112275e-06
1.100000000000000000e+03,8.418428199171651289e-06
1.150000000000000000e+03,8.412239446202396671e-06
1.200000000000000000e+03,8.398326555608654582e-06
1.250000000000000000e+03,8.385622908864073878e-06
1.300000000000000000e+03,8.377537780441502457e-06
1.350000000000000000e+03,8.379000702528141090e-06
1.400000000000000000e+03,8.376553820510609423e-06
1.450000000000000000e+03,8.364804168956055218e-06
1.500000000000000000e+03,8.360525716541071457e-06
1.550000000000000000e+03,8.343994390762179142e-06
1.600000000000000000e+03,8.333389201781988247e-06
1.650000000000000000e+03,8.320787917092107341e-06
1.700000000000000000e+03,8.311187814191200101e-06
1.750000000000000000e+03,8.308992581108152201e-06
1.800000000000000000e+03,8.304785496714648044e-06
1.850000000000000000e+03,8.301434824322619554e-06
1.900000000000000000e+03,8.299028994556872081e-06
1.950000000000000000e+03,8.291104370654746818e-06
2.000000000000000000e+03,8.281495872246083918e-06
2.050000000000000000e+03,8.270762090307076539e-06
2.100000000000000000e+03,8.260154585149497955e-06
2.150000000000000000e+03,8.256079834802080845e-06
2.200000000000000000e+03,8.243724661588227050e-06
2.250000000000000000e+03,8.234124278858161104e-06
2.300000000000000000e+03,8.223703124642326720e-06
2.350000000000000000e+03,8.215177016912611279e-06
2.400000000000000000e+03,8.206481201648215684e-06
2.450000000000000000e+03,8.200600302149438134e-06
2.500000000000000000e+03,8.189237664196917079e-06
2.550000000000000000e+03,8.173447915112682299e-06
2.600000000000000000e+03,8.165856279124842851e-06
2.650000000000000000e+03,8.160216064115288873e-06
2.700000000000000000e+03,8.150890390134110135e-06
2.750000000000000000e+03,8.144174137572082221e-06
2.800000000000000000e+03,8.140227567364724079e-06
2.850000000000000000e+03,8.131866933753282734e-06
2.900000000000000000e+03,8.128760204358590608e-06
2.950000000000000000e+03,8.131054524697577961e-06
3.000000000000000000e+03,8.125185422375927195e-06
3.050000000000000000e+03,8.107649323017175686e-06
3.100000000000000000e+03,8.095633064239345805e-06
3.150000000000000000e+03,8.092449518798482783e-06
3.200000000000000000e+03,8.084822848891630030e-06
3.250000000000000000e+03,8.074685429514440735e-06
3.300000000000000000e+03,8.072503933658995844e-06
3.350000000000000000e+03,8.066807880381982420e-06
3.400000000000000000e+03,8.062018467061050987e-06
3.450000000000000000e+03,8.054539029303613604e-06
3.500000000000000000e+03,8.043585775185823058e-06
3.550000000000000000e+03,8.034542597184244221e-06
3.600000000000000000e+03,8.029792511664641570e-06
3.650000000000000000e+03,8.020779889579321125e-06
3.700000000000000000e+03,8.012488817279526306e-06
3.750000000000000000e+03,8.005989468915119574e-06
3.800000000000000000e+03,8.001272158926709061e-06
3.850000000000000000e+03,7.993209136314726184e-06
3.900000000000000000e+03,7.992041549990711483e-06
3.950000000000000000e+03,7.987929633616422747e-06
4.000000000000000000e+03,7.974712892474717743e-06
4.050000000000000000e+03,7.965732265998643657e-06
4.100000000000000000e+03,7.958524422795671394e-06
4.150000000000000000e+03,7.957363845373346993e-06
4.200000000000000000e+03,7.944147609938560049e-06
4.250000000000000000e+03,7.937757372867487520e-06
4.300000000000000000e+03,7.927989065279994983e-06
4.350000000000000000e+03,7.914085391541354227e-06
4.400000000000000000e+03,7.914589091669788681e-06
4.450000000000000000e+03,7.907564734397267429e-06
4.500000000000000000e+03,7.900461179385315176e-06
4.550000000000000000e+03,7.890691875474268110e-06
4.600000000000000000e+03,7.894350509406385344e-06
4.650000000000000000e+03,7.879721692900543026e-06
4.700000000000000000e+03,7.868471871819414861e-06
4.750000000000000000e+03,7.859726934860077234e-06
4.800000000000000000e+03,7.856799342115760015e-06
4.850000000000000000e+03,7.850548534082616768e-06
4.900000000000000000e+03,7.845917292529610068e-06
4.950000000000000000e+03,7.839681887096213337e-06
5.000000000000000000e+03,7.831852528805769830e-06
5.050000000000000000e+03,7.829589819988545880e-06
5.100000000000000000e+03,7.820091659860977032e-06
5.150000000000000000e+03,7.815582416755823518e-06
5.200000000000000000e+03,7.806960570298207132e-06
5.250000000000000000e+03,7.794342322275683030e-06
5.300000000000000000e+03,7.790611317544547182e-06
5.350000000000000000e+03,7.786041865512499197e-06
5.400000000000000000e+03,7.773400711796240315e-06
5.450000000000000000e+03,7.764962052674356991e-06
5.500000000000000000e+03,7.759778688822328805e-06
5.550000000000000000e+03,7.755155417720869341e-06
5.600000000000000000e+03,7.746020574842570273e-06
5.650000000000000000e+03,7.731107069945585756e-06
5.700000000000000000e+03,7.724317277546206430e-06
5.750000000000000000e+03,7.716714864646369022e-06
5.800000000000000000e+03,7.713889414556588620e-06
5.850000000000000000e+03,7.700646186398410470e-06
5.900000000000000000e+03,7.699294611502948850e-06
5.950000000000000000e+03,7.693289750638129188e-06
6.000000000000000000e+03,7.686476783474130260e-06
6.050000000000000000e+03,7.679766143771172085e-06
6.100000000000000000e+03,7.665019810468846244e-06
6.150000000000000000e+03,7.661327127996760911e-06
6.200000000000000000e+03,7.657721581984332549e-06
6.250000000000000000e+03,7.652051217628503887e-06
6.300000000000000000e+03,7.646028549527855104e-06
6.350000000000000000e+03,7.642525143401553261e-06
6.400000000000000000e+03,7.637594528817496904e-06
6.450000000000000000e+03,7.625517334016724318e-06
6.500000000000000000e+03,7.620340393425957628e-06
6.550000000000000000e+03,7.611963495516943740e-06
6.600000000000000000e+03,7.606092225812208850e-06
6.650000000000000000e+03,7.599611311535731503e-06
6.700000000000000000e+03,7.597654656035582118e-06
6.750000000000000000e+03,7.591099008382624947e-06
6.800000000000000000e+03,7.585349410091027575e-06
6.850000000000000000e+03,7.580311392505578621e-06
6.900000000000000000e+03,7.577748860835062774e-06
6.950000000000000000e+03,7.572627100852474898e-06
7.000000000000000000e+03,7.564442894196555591e-06
7.050000000000000000e+03,7.557156699107926382e-06
7.100000000000000000e+03,7.553033107223535666e-06
7.150000000000000000e+03,7.544197047521065551e-06
7.200000000000000000e+03,7.533118868461049532e-06
7.250000000000000000e+03,7.526584627141245600e-06
7.300000000000000000e+03,7.524658641160080262e-06
7.350000000000000000e+03,7.514238649919713352e-06
7.400000000000000000e+03,7.507048454281447113e-06
7.450000000000000000e+03,7.499095152525819531e-06
7.500000000000000000e+03,7.495035199678601842e-06
7.550000000000000000e+03,7.490979500216231954e-06
7.600000000000000000e+03,7.484607019680918388e-06
7.650000000000000000e+03,7.478927972085980532e-06
7.700000000000000000e+03,7.477113008118354771e-06
7.750000000000000000e+03,7.473075757333434215e-06
7.800000000000000000e+03,7.469535923886897060e-06
7.850000000000000000e+03,7.458686264876278865e-06
7.900000000000000000e+03,7.453902017643724625e-06
7.950000000000000000e+03,7.443858260730126089e-06
8.000000000000000000e+03,7.436623298330074871e-06
8.050000000000000000e+03,7.434825969529333785e-06
8.100000000000000000e+03,7.429127887514879768e-06
8.150000000000000000e+03,7.420673488825521191e-06
8.200000000000000000e+03,7.412056246688766152e-06
8.250000000000000000e+03,7.407240958211122665e-06
8.300000000000000000e+03,7.400165122923947989e-06
8.350000000000000000e+03,7.392618940665013030e-06
8.400000000000000000e+03,7.381810049841496444e-06
8.450000000000000000e+03,7.374871572666914892e-06
8.500000000000000000e+03,7.365785326829531746e-06
8.550000000000000000e+03,7.356055892993570761e-06
8.600000000000000000e+03,7.349994316159283764e-06
8.650000000000000000e+03,7.346671687633654124e-06
8.700000000000000000e+03,7.342689928609252916e-06
8.750000000000000000e+03,7.334422149649786304e-06
8.800000000000000000e+03,7.327738029405328922e-06
8.850000000000000000e+03,7.326489318498908834e-06
8.900000000000000000e+03,7.320134960929670529e-06
8.950000000000000000e+03,7.306019602964726239e-06
9.000000000000000000e+03,7.298569113400686360e-06
9.050000000000000000e+03,7.291132153629272227e-06
9.100000000000000000e+03,7.290064875411103677e-06
9.150000000000000000e+03,7.287610364959368379e-06
9.200000000000000000e+03,7.282395759585495759e-06
9.250000000000000000e+03,7.272883818748145053e-06
9.300000000000000000e+03,7.265334601739708972e-06
9.350000000000000000e+03,7.263544393787530991e-06
9.400000000000000000e+03,7.257552590193583397e-06
9.450000000000000000e+03,7.251653583604379430e-06
9.500000000000000000e+03,7.250508661692285373e-06
9.550000000000000000e+03,7.237464428839195225e-06
9.600000000000000000e+03,7.230710740378310819e-06
9.650000000000000000e+03,7.220528426429869365e-06
9.700000000000000000e+03,7.211168689309635343e-06
9.750000000000000000e+03,7.204543588664053022e-06
9.800000000000000000e+03,7.203509311275784759e-06
9.850000000000000000e+03,7.191251599834477748e-06
9.900000000000000000e+03,7.182674066545842021e-06
9.950000000000000000e+03,7.174749736906986888e-06
1.000000000000000000e+04,7.169537858858379411e-06
1.005000000000000000e+04,7.162836561525169970e-06
1.010000000000000000e+04,7.157640999718982794e-06
1.015000000000000000e+04,7.153160532024100577e-06
1.020000000000000000e+04,7.151435861147710059e-06
1.025000000000000000e+04,7.147666930326782220e-06
1.030000000000000000e+04,7.139826464392853127e-06
1.035000000000000000e+04,7.131847433240775533e-06
1.040000000000000000e+04,7.128099680187097819e-06
1.045000000000000000e+04,7.120925508015155613e-06
1.050000000000000000e+04,7.115165528093613628e-06
1.055000000000000000e+04,7.109260442729814734e-06
1.060000000000000000e+04,7.104837297489893596e-06
1.065000000000000000e+04,7.101194185702409969e-06
1.070000000000000000e+04,7.094770641233612472e-06
1.075000000000000000e+04,7.093065950997274833e-06
1.080000000000000000e+04,7.086736350796057859e-06
1.085000000000000000e+04,7.079724024989181237e-06
1.090000000000000000e+04,7.072647403868720335e-06
1.095000000000000000e+04,7.067041824837826914e-06
1.100000000000000000e+04,7.057921946672309953e-06
1.105000000000000000e+04,7.052337983075205985e-06
1.110000000000000000e+04,7.048674781517196469e-06
1.115000000000000000e+04,7.042955754158306606e-06
1.120000000000000000e+04,7.044474624393791884e-06
1.125000000000000000e+04,7.034050320379211900e-06
1.130000000000000000e+04,7.029113292936008364e-06
1.135000000000000000e+04,7.026833303139548256e-06
1.140000000000000000e+04,7.020621860140603506e-06
1.145000000000000000e+04,7.011624944219210204e-06
1.150000000000000000e+04,7.006795296073787017e-06
1.155000000000000000e+04,7.004377783798928883e-06
1.160000000000000000e+04,6.998805594944076221e-06
1.165000000000000000e+04,6.992719284739897733e-06
1.170000000000000000e+04,6.983941810161076023e-06
1.175000000000000000e+04,6.977801388105413124e-06
1.180000000000000000e+04,6.970253125609090483e-06
1.185000000000000000e+04,6.961450709173355451e-06
1.190000000000000000e+04,6.955944978201173787e-06
1.195000000000000000e+04,6.952383132383717712e-06
1.200000000000000000e+04,6.948968007025343619e-06
1.205000000000000000e+04,6.945484592649538581e-06
1.210000000000000000e+04,6.936672299536572083e-06
1.215000000000000000e+04,6.931799842169821128e-06
1.220000000000000000e+04,6.925083423046118924e-06
1.225000000000000000e+04,6.918447806210314572e-06
1.230000000000000000e+04,6.914926640202809051e-06
1.235000000000000000e+04,6.906918296946617105e-06
1.240000000000000000e+04,6.897606816564876094e-06
1.245000000000000000e+04,6.890357442904798601e-06
1.250000000000000000e+04,6.888250910955618960e-06
1.255000000000000000e+04,6.882136154465936944e-06
1.260000000000000000e+04,6.874196677790168967e-06
1.265000000000000000e+04,6.868891109502566922e-06
1.270000000000000000e+04,6.864182801815871494e-06
1.275000000000000000e+04,6.855628558025407279e-06
1.280000000000000000e+04,6.852050265495458699e-06
1.285000000000000000e+04,6.844177161756591955e-06
1.290000000000000000e+04,6.836968797772575502e-06
1.295000000000000000e+04,6.831531006635105064e-06
1.300000000000000000e+04,6.826747431278456158e-06
1.305000000000000000e+04,6.819576932228152207e-06
1.310000000000000000e+04,6.812295695315417423e-06
1.315000000000000000e+04,6.805091963557030080e-06
1.320000000000000000e+04,6.792891611344132508e-06
1.325000000000000000e+04,6.788746901092416052e-06
1.330000000000000000e+04,6.781710842017066821e-06
1.335000000000000000e+04,6.775206714269572844e-06
1.340000000000000000e+04,6.770684485524636723e-06
1.345000000000000000e+04,6.769233757825387738e-06
1.350000000000000000e+04,6.764025117485732216e-06
1.355000000000000000e+04,6.757554921457284032e-06
1.360000000000000000e+04,6.754206671748880267e-06
1.365000000000000000e+04,6.748902423436503061e-06
1.370000000000000000e+04,6.741889327017978825e-06
1.375000000000000000e+04,6.739127223073489167e-06
1.380000000000000000e+04,6.728358161303241168e-06
1.385000000000000000e+04,6.723898321600390778e-06
1.390000000000000000e+04,6.721153087620836071e-06
1.395000000000000000e+04,6.715391526093482022e-06
1.400000000000000000e+04,6.707195296198024242e-06
1.405000000000000000e+04,6.701513696520398242e-06
1.410000000000000000e+04,6.697088219487446651e-06
1.415000000000000000e+04,6.691310514203547542e-06
1.420000000000000000e+04,6.689952639577816381e-06
1.425000000000000000e+04,6.679896691972137332e-06
1.430000000000000000e+04,6.669357519611789663e-06
1.435000000000000000e+04,6.661262417169158838e-06
1.440000000000000000e+04,6.651950869395603754e-06
1.445000000000000000e+04,6.645687997636985863e-06
1.450000000000000000e+04,6.646096973450301051e-06
1.455000000000000000e+04,6.644708766121533899e-06
1.460000000000000000e+04,6.637847755284150662e-06
1.465000000000000000e+04,6.630388083883223432e-06
1.470000000000000000e+04,6.627783165713270471e-06
1.475000000000000000e+04,6.624514837405312242e-06
1.480000000000000000e+04,6.620691636176422279e-06
1.485000000000000000e+04,6.613881358140260859e-06
1.490000000000000000e+04,6.609408623671050235e-06
1.495000000000000000e+04,6.602068451336613305e-06
1.500000000000000000e+04,6.597112751881386166e-06
1.505000000000000000e+04,6.587932094810911032e-06
1.510000000000000000e+04,6.580032042344268576e-06
1.515000000000000000e+04,6.572148340341258303e-06
1.520000000000000000e+04,6.567186854907408134e-06
1.525000000000000000e+04,6.562332188764437199e-06
1.530000000000000000e+04,6.553936748181940928e-06
1.535000000000000000e+04,6.548955577282730707e-06
1.540000000000000000e+04,6.545821271801392957e-06
1.545000000000000000e+04,6.539755946656155464e-06
1.550000000000000000e+04,6.529536746454631392e-06
1.555000000000000000e+04,6.522999944233494651e-06
1.560000000000000000e+04,6.516336126681487715e-06
1.565000000000000000e+04,6.509777108445617562e-06
1.570000000000000000e+04,6.504366353218770142e-06
1.575000000000000000e+04,6.501278903486559584e-06
1.580000000000000000e+04,6.502226384947390440e-06
1.585000000000000000e+04,6.499184885737338454e-06
1.590000000000000000e+04,6.496098296158394428e-06
1.595000000000000000e+04,6.490124576337617294e-06
1.600000000000000000e+04,6.485334372228364466e-06
1.605000000000000000e+04,6.480598321204256482e-06
1.610000000000000000e+04,6.471191074026548128e-06
1.615000000000000000e+04,6.465306421576789689e-06
1.620000000000000000e+04,6.461179500560223181e-06
1.625000000000000000e+04,6.458087512165309983e-06
1.630000000000000000e+04,6.451600640017802071e-06
1.635000000000000000e+04,6.444590609477349882e-06
1.640000000000000000e+04,6.441024909612231471e-06
1.645000000000000000e+04,6.432922533684916093e-06
1.650000000000000000e+04,6.429327266176367528e-06
1.655000000000000000e+04,6.420632790044467249e-06
1.660000000000000000e+04,6.418203068208095168e-06
1.665000000000000000e+04,6.411176810795639298e-06
1.670000000000000000e+04,6.406542961719012255e-06
1.675000000000000000e+04,6.401915272523775512e-06
1.680000000000000000e+04,6.393821506826359803e-06
1.685000000000000000e+04,6.388108642395263362e-06
1.690000000000000000e+04,6.382207111569779292e-06
1.695000000000000000e+04,6.379849133749366370e-06
1.700000000000000000e+04,6.377369572635690894e-06
1.705000000000000000e+04,6.372743021754332902e-06
1.710000000000000000e+04,6.364238039474623488e-06
1.715000000000000000e+04,6.361287180349900055e-06
1.720000000000000000e+04,6.358378919735192675e-06
1.725000000000000000e+04,6.355996984859230085e-06
1.730000000000000000e+04,6.353093115567846557e-06
1.735000000000000000e+04,6.344560774568887237e-06
1.740000000000000000e+04,6.338937166556484473e-06
1.745000000000000000e+04,6.329954778700719468e-06
1.750000000000000000e+04,6.325433439557469967e-06
1.755000000000000000e+04,6.325242556378039930e-06
1.760000000000000000e+04,6.322847770269379466e-06
1.765000000000000000e+04,6.321051191157541357e-06
1.770000000000000000e+04,6.318179231183367033e-06
1.775000000000000000e+04,6.313081016602986153e-06
1.780000000000000000e+04,6.305210850136787745e-06
1.785000000000000000e+04,6.304453376853929291e-06
1.790000000000000000e+04,6.298782331246018295e-06
1.795000000000000000e+04,6.290989723464250799e-06
1.800000000000000000e+04,6.287119346553005784e-06
1.805000000000000000e+04,6.280454225408362756e-06
1.810000000000000000e+04,6.274903054236232526e-06
1.815000000000000000e+04,6.271997235522142100e-06
1.820000000000000000e+04,6.270191057472957551e-06
1.825000000000000000e+04,6.266816256761073047e-06
1.830000000000000000e+04,6.260156372882064043e-06
1.835000000000000000e+04,6.257260601758168092e-06
1.840000000000000000e+04,6.248476383846611086e-06
1.845000000000000000e+04,6.242944329215937660e-06
1.850000000000000000e+04,6.239560468884795905e-06
1.855000000000000000e+04,6.234626136450974247e-06
1.860000000000000000e+04,6.230746802608818124e-06
1.865000000000000000e+04,6.226872293385463325e-06
1.870000000000000000e+04,6.220874317390953908e-06
1.875000000000000000e+04,6.220219698751232097e-06
1.880000000000000000e+04,6.218481722805080492e-06
1.885000000000000000e+04,6.213581203717098729e-06
1.890000000000000000e+04,6.207646961552932166e-06
1.895000000000000000e+04,6.202761318460926326e-06
1.900000000000000000e+04,6.199997091905332180e-06
1.905000000000000000e+04,6.191865470024971652e-06
1.910000000000000000e+04,6.188502215122654826e-06
1.915000000000000000e+04,6.184181384968701008e-06
1.920000000000000000e+04,6.182888847205648176e-06
1.925000000000000000e+04,6.172211832384617015e-06
1.930000000000000000e+04,6.168409766103726968e-06
1.935000000000000000e+04,6.166135048198371100e-06
1.940000000000000000e+04,6.156536831636685586e-06
1.945000000000000000e+04,6.150669977075256417e-06
1.950000000000000000e+04,6.147882064189513657e-06
1.955000000000000000e+04,6.142525046389023243e-06
1.960000000000000000e+04,6.136684612067906338e-06
1.965000000000000000e+04,6.133944839690894670e-06
1.970000000000000000e+04,6.132223458964189984e-06
1.975000000000000000e+04,6.125318335371645607e-06
1.980000000000000000e+04,6.119511109587366509e-06
1.985000000000000000e+04,6.112143347698737921e-06
1.990000000000000000e+04,6.109426375472749384e-06
1.995000000000000000e+04,6.107198451804980454e-06
2.000000000000000000e+04,6.104519115413988780e-06
2.005000000000000000e+04,6.103891251366651596e-06
2.010000000000000000e+04,6.103187641488615004e-06
2.015000000000000000e+04,6.100435350048456827e-06
2.020000000000000000e+04,6.097278427603322761e-06
2.025000000000000000e+04,6.095529525574426166e-06
2.030000000000000000e+04,6.090266509560599765e-06
2.035000000000000000e+04,6.088078778531874102e-06
2.040000000000000000e+04,6.084818138593225563e-06
2.045000000000000000e+04,6.080645947160328705e-06
2.050000000000000000e+04,6.078463655411140786e-06
2.055000000000000000e+04,6.073745967592750649e-06
2.060000000000000000e+04,6.070578632990696877e-06
2.065000000000000000e+04,6.064845815422138147e-06
2.070000000000000000e+04,6.061648606130663347e-06
2.075000000000000000e+04,6.054908663491500205e-06
2.080000000000000000e+04,6.051249683577541468e-06
2.085000000000000000e+04,6.042566429198856707e-06
2.090000000000000000e+04,6.037940203989352769e-06
2.095000000000000000e+04,6.034227577939601103e-06
2.100000000000000000e+04,6.029106185871386308e-06
2.105000000000000000e+04,6.024934111247566848e-06
2.110000000000000000e+04,6.021705940732209409e-06
2.115000000000000000e+04,6.021513814493985588e-06
2.120000000000000000e+04,6.014939795332532685e-06
2.125000000000000000e+04,6.008880925334965450e-06
2.130000000000000000e+04,6.003765860495672084e-06
2.135000000000000000e+04,5.997689683929525627e-06
2.140000000000000000e+04,5.989651290975951075e-06
2.145000000000000000e+04,5.990047685789446042e-06
2.150000000000000000e+04,5.989829442183944735e-06
2.155000000000000000e+04,5.982782232920013781e-06
2.160000000000000000e+04,5.976712280910346503e-06
2.165000000000000000e+04,5.971615458165464168e-06
2.170000000000000000e+04,5.967060733382269969e-06
2.175000000000000000e+04,5.965350713021435786e-06
2.180000000000000000e+04,5.959353656666037766e-06
2.185000000000000000e+04,5.956304957418884184e-06
2.190000000000000000e+04,5.952764145439787820e-06
2.195000000000000000e+04,5.947744045521646335e-06
2.200000000000000000e+04,5.944634765947595684e-06
2.205000000000000000e+04,5.942969341036918946e-06
2.210000000000000000e+04,5.936563673532813249e-06
2.215000000000000000e+04,5.931571260609013751e-06
2.220000000000000000e+04,5.930895734519103533e-06
2.225000000000000000e+04,5.928290661921756034e-06
2.230000000000000000e+04,5.922823842017968269e-06
2.235000000000000000e+04,5.918381983606863876e-06
2.240000000000000000e+04,5.914360399408595664e-06
2.245000000000000000e+04,5.909893836459445951e-06
2.250000000000000000e+04,5.903486565534746899e-06
2.255000000000000000e+04,5.898586323388813735e-06
2.260000000000000000e+04,5.891752308790379434e-06
2.265000000000000000e+04,5.888216820045390206e-06
2.270000000000000000e+04,5.884756473321759804e-06
2.275000000000000000e+04,5.883269611780586651e-06
2.280000000000000000e+04,5.879779270549759526e-06
2.285000000000000000e+04,5.871542990230563122e-06
2.290000000000000000e+04,5.869992626216279545e-06
2.295000000000000000e+04,5.865627051034327054e-06
2.300000000000000000e+04,5.861301725577268530e-06
2.305000000000000000e+04,5.861642792168200554e-06
2.310000000000000000e+04,5.856365441248674318e-06
2.315000000000000000e+04,5.853795409626576890e-06
2.320000000000000000e+04,5.849897213320372048e-06
2.325000000000000000e+04,5.847401591292223472e-06
2.330000000000000000e+04,5.843476415885370225e-06
2.335000000000000000e+04,5.838198606610125971e-06
2.340000000000000000e+04,5.835272482625747049e-06
2.345000000000000000e+04,5.833299851035882120e-06
2.350000000000000000e+04,5.830378554151737518e-06
2.355000000000000000e+04,5.826511562856716487e-06
2.360000000000000000e+04,5.825018560627322462e-06
2.365000000000000000e+04,5.823052436884539602e-06
2.370000000000000000e+04,5.814975968810475303e-06
2.375000000000000000e+04,5.812579801239256254e-06
2.380000000000000000e+04,5.811932405809781199e-06
2.385000000000000000e+04,5.810881493768409040e-06
2.390000000000000000e+04,5.809321694065676115e-06
2.395000000000000000e+04,5.803565709575959348e-06
2.400000000000000000e+04,5.799228610204956261e-06
2.405000000000000000e+04,5.794971237002263434e-06
2.410000000000000000e+04,5.792987555595490545e-06
2.415000000000000000e+04,5.790068950530529843e-06
2.420000000000000000e+04,5.785284872023002534e-06
2.425000000000000000e+04,5.782410801942572767e-06
2.430000000000000000e+04,5.778067758016159626e-06
2.435000000000000000e+04,5.771089798459412193e-06
2.440000000000000000e+04,5.766837331295792794e-06
2.445000000000000000e+04,5.764872811677537642e-06
2.450000000000000000e+04,5.761092748139288794e-06
2.455000000000000000e+04,5.755930314339806622e-06
2.460000000000000000e+04,5.753547414325456630e-06
2.465000000000000000e+04,5.747546956683670045e-06
2.470000000000000000e+04,5.741981861753980863e-06
2.475000000000000000e+04,5.740001367851430402e-06
2.480000000000000000e+04,5.734381485140733003e-06
2.485000000000000000e+04,5.729724038807328828e-06
2.490000000000000000e+04,5.726940041327863635e-06
2.495000000000000000e+04,5.723209133112012159e-06
2.500000000000000000e+04,5.719939955941474852e-06
2.505000000000000000e+04,5.718009220526305745e-06
2.510000000000000000e+04,5.714745979890078025e-06
2.515000000000000000e+04,5.713308685302749116e-06
2.520000000000000000e+04,5.709105648224912926e-06
2.525000000000000000e+04,5.703195639067693859e-06
2.530000000000000000e+04,5.698168446488443267e-06
2.535000000000000000e+04,5.696219270194127677e-06
2.540000000000000000e+04,5.691690849371859550e-06
2.545000000000000000e+04,5.687553555817972679e-06
2.550000000000000000e+04,5.683806585978700161e-06
2.555000000000000000e+04,5.679263639561481107e-06
2.560000000000000000e+04,5.671160598482336579e-06
2.565000000000000000e+04,5.667533212789407747e-06
2.570000000000000000e+04,5.663910095088609791e-06
2.575000000000000000e+04,5.661957621754783083e-06
2.580000000000000000e+04,5.659205698639886893e-06
2.585000000000000000e+04,5.656424077559215125e-06
2.590000000000000000e+04,5.655365413220716345e-06
2.595000000000000000e+04,5.651693622093087627e-06
2.600000000000000000e+04,5.650254512845271208e-06
2.605000000000000000e+04,5.646143814721962542e-06
2.610000000000000000e+04,5.643782532228461538e-06
2.615000000000000000e+04,5.639271595247820592e-06
2.620000000000000000e+04,5.634324510512662210e-06
2.625000000000000000e+04,5.629385810148383900e-06
2.630000000000000000e+04,5.623980280892546041e-06
2.635000000000000000e+04,5.619059296557197607e-06
2.640000000000000000e+04,5.616721818772897337e-06
2.645000000000000000e+04,5.613099443842067092e-06
2.650000000000000000e+04,5.610394145664386321e-06
2.655000000000000000e+04,5.607691436532865427e-06
2.660000000000000000e+04,5.603642219236759220e-06
2.665000000000000000e+04,5.600036428746021903e-06
2.670000000000000000e+04,5.594721257214521589e-06
2.675000000000000000e+04,5.589448989999158316e-06
2.680000000000000000e+04,5.584620969236353542e-06
2.685000000000000000e+04,5.580267398022907441e-06
2.690000000000000000e+04,5.575421358843210064e-06
2.695000000000000000e+04,5.570583451900589016e-06
2.700000000000000000e+04,5.566557007679907199e-06
2.705000000000000000e+04,5.562567736727074202e-06
2.710000000000000000e+04,5.559415729809021781e-06
2.715000000000000000e+04,5.558455520075666961e-06
2.720000000000000000e+04,5.554111297356044908e-06
2.725000000000000000e+04,5.554775833209272677e-06
2.730000000000000000e+04,5.550439199461224517e-06
2.735000000000000000e+04,5.546538125032283267e-06
2.740000000000000000e+04,5.543038569893101117e-06
2.745000000000000000e+04,5.536973330125422834e-06
2.750000000000000000e+04,5.534276439449772247e-06
2.755000000000000000e+04,5.526981971878540574e-06
2.760000000000000000e+04,5.524327563015922443e-06
2.765000000000000000e+04,5.523378858580015648e-06
2.770000000000000000e+04,5.518600091908982816e-06
2.775000000000000000e+04,5.514318303124055479e-06
2.780000000000000000e+04,5.510434994104262445e-06
2.785000000000000000e+04,5.504863204918195094e-06
2.790000000000000000e+04,5.500570142197306809e-06
2.795000000000000000e+04,5.498363719045437336e-06
2.800000000000000000e+04,5.493299203181550669e-06
2.805000000000000000e+04,5.488602554905012359e-06
2.810000000000000000e+04,5.488058765405343643e-06
2.815000000000000000e+04,5.483822601393575604e-06
2.820000000000000000e+04,5.483309660451290235e-06
2.825000000000000000e+04,5.480696985218062137e-06
2.830000000000000000e+04,5.477635708079519679e-06
2.835000000000000000e+04,5.474640988658048134e-06
2.840000000000000000e+04,5.471681178399406286e-06
2.845000000000000000e+04,5.465801510392295698e-06
2.850000000000000000e+04,5.461985948653738150e-06
2.855000000000000000e+04,5.456926998149531918e-06
2.860000000000000000e+04,5.455556459539878938e-06
2.865000000000000000e+04,5.454184634448817528e-06
2.870000000000000000e+04,5.447959396442901525e-06
2.875000000000000000e+04,5.442512592407582011e-06
2.880000000000000000e+04,5.435895650876165812e-06
2.885000000000000000e+04,5.432091779559470324e-06
2.890000000000000000e+04,5.428351540635023520e-06
2.895000000000000000e+04,5.428204183471939231e-06
2.900000000000000000e+04,5.422003267596854168e-06
2.905000000000000000e+04,5.416663618814304554e-06
2.910000000000000000e+04,5.411713805683845482e-06
2.915000000000000000e+04,5.407590403489611014e-06
2.920000000000000000e+04,5.405433966525104229e-06
2.925000000000000000e+04,5.399687487288014260e-06
2.930000000000000000e+04,5.396314762585641420e-06
2.935000000000000000e+04,5.396202518491227574e-06
2.940000000000000000e+04,5.395709203791991364e-06
2.945000000000000000e+04,5.391961294325873683e-06
2.950000000000000000e+04,5.391060868155764985e-06
2.955000000000000000e+04,5.388595241998488744e-06
2.960000000000000000e+04,5.382888900410434607e-06
2.965000000000000000e+04,5.378782837646373768e-06
2.970000000000000000e+04,5.375086954370886405e-06
2.975000000000000000e+04,5.372231485204714064e-06
2.980000000000000000e+04,5.367710220516201880e-06
2.985000000000000000e+04,5.360837990434237734e-06
2.990000000000000000e+04,5.353980515995601307e-06
2.995000000000000000e+04,5.349515960726899605e-06
3.000000000000000000e+04,5.343083768444209615e-06
3.005000000000000000e+04,5.341381814957589069e-06
3.010000000000000000e+04,5.339332656533801586e-06
3.015000000000000000e+04,5.334892223217460257e-06
3.020000000000000000e+04,5.328096427286690716e-06
3.025000000000000000e+04,5.323276368693466892e-06
3.030000000000000000e+04,5.321960064245288048e-06
3.035000000000000000e+04,5.316013117429473284e-06
3.040000000000000000e+04,5.311634242236281971e-06
3.045000000000000000e+04,5.307285341636738456e-06
3.050000000000000000e+04,5.305239768633565282e-06
3.055000000000000000e+04,5.300459596552743083e-06
3.060000000000000000e+04,5.294159742821614267e-06
3.065000000000000000e+04,5.289420145382018889e-06
3.070000000000000000e+04,5.285058457153865215e-06
3.075000000000000000e+04,5.281073630094347174e-06
3.080000000000000000e+04,5.277854888769025182e-06
3.085000000000000000e+04,5.275118534852584619e-06
3.090000000000000000e+04,5.271516955728426354e-06
3.095000000000000000e+04,5.266037783819718261e-06
3.100000000000000000e+04,5.263291282261324488e-06
3.105000000000000000e+04,5.259360389069478071e-06
3.110000000000000000e+04,5.256190412593100216e-06
3.115000000000000000e+04,5.254187103284574205e-06
3.120000000000000000e+04,5.251410270284203706e-06
3.125000000000000000e+04,5.250205534853533184e-06
3.130000000000000000e+04,5.243632428986033989e-06
3.135000000000000000e+04,5.243161569612037924e-06
3.140000000000000000e+04,5.240396172535362017e-06
3.145000000000000000e+04,5.235751230811596719e-06
3.150000000000000000e+04,5.232651623596709570e-06
3.155000000000000000e+04,5.228382270207541758e-06
3.160000000000000000e+04,5.226016746882065378e-06
3.165000000000000000e+04,5.220629674221795900e-06
3.170000000000000000e+04,5.215996946786327207e-06
3.175000000000000000e+04,5.215533093565012434e-06
3.180000000000000000e+04,5.214303164006795992e-06
3.185000000000000000e+04,5.210085198074274817e-06
3.190000000000000000e+04,5.206995033459129505e-06
3.195000000000000000e+04,5.200886836891484115e-06
3.200000000000000000e+04,5.196668513815561615e-06
3.205000000000000000e+04,5.193574097745201882e-06
3.210000000000000000e+04,5.189008688076743687e-06
3.215000000000000000e+04,5.183713283565819734e-06
3.220000000000000000e+04,5.180294921006200153e-06
3.225000000000000000e+04,5.175731349696845067e-06
3.230000000000000000e+04,5.174564230694425165e-06
3.235000000000000000e+04,5.170386829746716350e-06
3.240000000000000000e+04,5.166233836971163195e-06
3.245000000000000000e+04,5.160211433192356549e-06
3.250000000000000000e+04,5.156072690818031700e-06
3.255000000000000000e+04,5.154150673826689577e-06
3.260000000000000000e+04,5.151873046840440086e-06
3.265000000000000000e+04,5.149224023407521292e-06
3.270000000000000000e+04,5.145102824551399981e-06
3.275000000000000000e+04,5.141748554595536997e-06
3.280000000000000000e+04,5.136134179124204087e-06
3.285000000000000000e+04,5.134955154804814835e-06
3.290000000000000000e+04,5.131613397727516941e-06
3.295000000000000000e+04,5.127904121590547644e-06
3.300000000000000000e+04,5.124878552908689287e-06
3.305000000000000000e+04,5.121887448146695341e-06
3.310000000000000000e+04,5.115592069578008207e-06
3.315000000000000000e+04,5.111151865405902066e-06
3.320000000000000000e+04,5.108530136880570723e-06
3.325000000000000000e+04,5.106278607919355728e-06
3.330000000000000000e+04,5.101854547493270263e-06
3.335000000000000000e+04,5.098875596372685597e-06
3.340000000000000000e+04,5.096295236368273724e-06
3.345000000000000000e+04,5.089327156626238098e-06
3.350000000000000000e+04,5.086728574750787595e-06
3.355000000000000000e+04,5.082700633211990031e-06
3.360000000000000000e+04,5.079042578394703025e-06
3.365000000000000000e+04,5.073194488302246233e-06
3.370000000000000000e+04,5.069524070728418459e-06
3.375000000000000000e+04,5.066246305190571855e-06
3.380000000000000000e+04,5.066518637961659647e-06
3.385000000000000000e+04,5.062522489373778667e-06
3.390000000000000000e+04,5.061049245684945709e-06
3.395000000000000000e+04,5.058144817310873114e-06
3.400000000000000000e+04,5.057008371282785349e-06
3.405000000000000000e+04,5.051559628275315069e-06
3.410000000000000000e+04,5.050425092534959677e-06
3.415000000000000000e+04,5.046814660577232554e-06
3.420000000000000000e+04,5.042490861085515802e-06
3.425000000000000000e+04,5.042423148814347536e-06
3.430000000000000000e+04,5.039527214509946473e-06
3.435000000000000000e+04,5.038768500402155593e-06
3.440000000000000000e+04,5.034074796557305598e-06
3.445000000000000000e+04,5.034001849709289120e-06
3.450000000000000000e+04,5.029332269905880054e-06
3.455000000000000000e+04,5.026451545438181109e-06
3.460000000000000000e+04,5.021112412265956284e-06
3.465000000000000000e+04,5.020714406684704177e-06
3.470000000000000000e+04,5.017488408760008055e-06
3.475000000000000000e+04,5.017769861256393793e-06
3.480000000000000000e+04,5.015611457133885676e-06
3.485000000000000000e+04,5.013778273075171238e-06
3.490000000000000000e+04,5.011221887860142336e-06
3.495000000000000000e+04,5.008362226811445034e-06
3.500000000000000000e+04,5.003404888587987587e-06
3.505000000000000000e+04,4.998440890607856428e-06
3.510000000000000000e+04,4.995947294677014512e-06
3.515000000000000000e+04,4.991699787619998649e-06
3.520000000000000000e+04,4.989914664912391820e-06
3.525000000000000000e+04,4.987414517186334467e-06
3.530000000000000000e+04,4.982510942342756364e-06
3.535000000000000000e+04,4.977600630972819410e-06
3.540000000000000000e+04,4.977543448471573148e-06
3.545000000000000000e+04,4.975085196278889939e-06
3.550000000000000000e+04,4.971220737612520959e-06
3.555000000000000000e+04,4.968058095820324361e-06
3.560000000000000000e+04,4.965247070001426596e-06
3.565000000000000000e+04,4.961716525372130356e-06
3.570000000000000000e+04,4.956860537098202697e-06
3.575000000000000000e+04,4.955073166630043927e-06
3.580000000000000000e+04,4.954309163427309102e-06
3.585000000000000000e+04,4.954925101028220686e-06
3.590000000000000000e+04,4.952788575216865839e-06
3.595000000000000000e+04,4.949321054700643336e-06
3.600000000000000000e+04,4.946187002277763530e-06
3.605000000000000000e+04,4.947156892786740876e-06
3.610000000000000000e+04,4.943697957495965628e-06
3.615000000000000000e+04,4.940539136856074227e-06
3.620000000000000000e+04,4.936044150740876961e-06
3.625000000000000000e+04,4.931229964586030929e-06
3.630000000000000000e+04,4.929487293357782851e-06
3.635000000000000000e+04,4.926378299626369127e-06
3.640000000000000000e+04,4.922264243751978345e-06
3.645000000000000000e+04,4.919846044459155010e-06
3.650000000000000000e+04,4.915742034230396367e-06
3.655000000000000000e+04,4.911998284272176105e-06
3.660000000000000000e+04,4.907579310100877330e-06
3.665000000000000000e+04,4.905854353675033399e-06
3.670000000000000000e+04,4.901444717961467621e-06
3.675000000000000000e+04,4.899033893742836078e-06
3.680000000000000000e+04,4.896287070957714667e-06
3.685000000000000000e+04,4.889530283857241597e-06
3.690000000000000000e+04,4.889453212791441801e-06
3.695000000000000000e+04,4.885732929658302988e-06
3.700000000000000000e+04,4.879339921105794726e-06
3.705000000000000000e+04,4.877635507972050617e-06
3.710000000000000000e+04,4.875584300210705978e-06
3.715000000000000000e+04,4.872206320391488221e-06
3.720000000000000000e+04,4.869502364096319743e-06
3.725000000000000000e+04,4.867445459043870402e-06
3.730000000000000000e+04,4.862433678097916803e-06
3.735000000000000000e+04,4.861025493932754973e-06
3.740000000000000000e+04,4.859999979534190731e-06
3.745000000000000000e+04,4.857949643706088659e-06
3.750000000000000000e+04,4.853612220030894113e-06
3.755000000000000000e+04,4.852231519838389384e-06
3.760000000000000000e+04,4.849881678610864664e-06
3.765000000000000000e+04,4.847865586315196300e-06
3.770000000000000000e+04,4.844526613595363186e-06
3.775000000000000000e+04,4.842819293349666245e-06
3.780000000000000000e+04,4.839804425005250841e-06
3.785000000000000000e+04,4.836819986481557161e-06
3.790000000000000000e+04,4.831861841394941206e-06
3.795000000000000000e+04,4.829215211184328431e-06
3.800000000000000000e+04,4.825560365524255075e-06
3.805000000000000000e+04,4.822908031332533313e-06
3.810000000000000000e+04,4.819930718525979560e-06
3.815000000000000000e+04,4.818267242696718970e-06
3.820000000000000000e+04,4.815635212195238067e-06
3.825000000000000000e+04,4.813635375618002075e-06
3.830000000000000000e+04,4.810004063473017634e-06
3.835000000000000000e+04,4.807682508853026777e-06
3.840000000000000000e+04,4.806666419203120533e-06
3.845000000000000000e+04,4.804360495024678792e-06
3.850000000000000000e+04,4.801081079802413950e-06
3.855000000000000000e+04,4.801327313692074584e-06
3.860000000000000000e+04,4.797714643736634590e-06
3.865000000000000000e+04,4.795713977242624833e-06
3.870000000000000000e+04,4.791489816379886760e-06
3.875000000000000000e+04,4.789184858224824303e-06
3.880000000000000000e+04,4.785617314182071735e-06
3.885000000000000000e+04,4.784285946979735620e-06
3.890000000000000000e+04,4.783585697169207037e-06
3.895000000000000000e+04,4.781931899921209845e-06
3.900000000000000000e+04,4.776138820562484615e-06
3.905000000000000000e+04,4.772563947142759389e-06
3.910000000000000000e+04,4.768353296805975504e-06
3.915000000000000000e+04,4.766710955446823077e-06
3.920000000000000000e+04,4.765083106711081447e-06
3.925000000000000000e+04,4.763776097140271232e-06
3.930000000000000000e+04,4.761177830524687450e-06
3.935000000000000000e+04,4.759220455865656110e-06
3.940000000000000000e+04,4.759133780166250572e-06
3.945000000000000000e+04,4.756554611388529894e-06
3.950000000000000000e+04,4.755236220795610750e-06
3.955000000000000000e+04,4.751737172871296546e-06
3.960000000000000000e+04,4.746957833313543928e-06
3.965000000000000000e+04,4.744722831540202876e-06
3.970000000000000000e+04,4.740589060639388431e-06
3.975000000000000000e+04,4.739928412724996963e-06
3.980000000000000000e+04,4.736105148010702153e-06
3.985000000000000000e+04,4.732919127516637226e-06
3.990000000000000000e+04,4.731931540513603532e-06
3.995000000000000000e+04,4.728422556406367013e-06
4.000000000000000000e+04,4.724631240390616311e-06
4.005000000000000000e+04,4.722403300327488766e-06
4.010000000000000000e+04,4.720478026019069750e-06
4.015000000000000000e+04,4.718567715091812345e-06
4.020000000000000000e+04,4.716685852045538198e-06
4.025000000000000000e+04,4.711647359184300264e-06
4.030000000000000000e+04,4.710343431779290775e-06
4.035000000000000000e+04,4.706268130766435600e-06
4.040000000000000000e+04,4.703433626820845595e-06
4.045000000000000000e+04,4.702730716696228817e-06
4.050000000000000000e+04,4.697736037976070054e-06
4.055000000000000000e+04,4.693358710811830436e-06
4.060000000000000000e+04,4.689919340401872286e-06
4.065000000000000000e+04,4.688033899531515809e-06
4.070000000000000000e+04,4.685233756346270986e-06
4.075000000000000000e+04,4.681496801759619704e-06
4.080000000000000000e+04,4.678382994242539311e-06
4.085000000000000000e+04,4.676210552988968948e-06
4.090000000000000000e+04,4.674311963229507560e-06
4.095000000000000000e+04,4.673029910470333951e-06
4.100000000000000000e+04,4.672670426091811002e-06
4.105000000000000000e+04,4.668672869508681852e-06
4.110000000000000000e+04,4.665883411662471821e-06
4.115000000000000000e+04,4.662189854301848509e-06
4.120000000000000000e+04,4.660314375515518897e-06
4.125000000000000000e+04,4.658171234431861631e-06
4.130000000000000000e+04,4.658108883940929577e-06
4.135000000000000000e+04,4.654403040049223497e-06
4.140000000000000000e+04,4.654351072457201526e-06
4.145000000000000000e+04,4.651274167605735112e-06
4.150000000000000000e+04,4.648201243291124570e-06
4.155000000000000000e+04,4.643308106619584746e-06
4.160000000000000000e+04,4.638145356374667554e-06
4.165000000000000000e+04,4.633888536960504586e-06
4.170000000000000000e+04,4.630232209419692540e-06
4.175000000000000000e+04,4.626894747788399860e-06
4.180000000000000000e+04,4.623259708444016591e-06
4.185000000000000000e+04,4.617530565900457923e-06
4.190000000000000000e+04,4.615111595782042545e-06
4.195000000000000000e+04,4.613877997727849171e-06
4.200000000000000000e+04,4.611462955516813130e-06
4.205000000000000000e+04,4.608139955405014910e-06
4.210000000000000000e+04,4.603641841656435191e-06
4.215000000000000000e+04,4.600338437146781717e-06
4.220000000000000000e+04,4.598534312338332120e-06
4.225000000000000000e+04,4.594640088896802660e-06
4.230000000000000000e+04,4.593727048000556950e-06
4.235000000000000000e+04,4.591612236633742564e-06
4.240000000000000000e+04,4.588614453507030758e-06
4.245000000000000000e+04,4.585323033585089674e-06
4.250000000000000000e+04,4.583224683406752291e-06
4.255000000000000000e+04,4.579940850620305661e-06
4.260000000000000000e+04,4.576669777634400259e-06
4.265000000000000000e+04,4.576636207447612116e-06
4.270000000000000000e+04,4.573970692062490435e-06
4.275000000000000000e+04,4.570116664442665320e-06
4.280000000000000000e+04,4.569475775507775015e-06
4.285000000000000000e+04,4.569440126633105360e-06
4.290000000000000000e+04,4.568222413747536683e-06
4.295000000000000000e+04,4.565255706561355190e-06
4.300000000000000000e+04,4.562587030981691612e-06
4.305000000000000000e+04,4.563116928513572997e-06
4.310000000000000000e+04,4.558414732237314835e-06
4.315000000000000000e+04,4.556331238157469276e-06
4.320000000000000000e+04,4.553653647462517480e-06
4.325000000000000000e+04,4.551856750293189033e-06
4.330000000000000000e+04,4.548619525749600812e-06
4.335000000000000000e+04,4.545960604477815519e-06
4.340000000000000000e+04,4.543314804865361999e-06
4.345000000000000000e+04,4.541837347647371534e-06
4.350000000000000000e+04,4.538022442476957785e-06
4.355000000000000000e+04,4.533642784104603776e-06
4.360000000000000000e+04,4.533312862976048492e-06
4.365000000000000000e+04,4.530951363761026253e-06
4.370000000000000000e+04,4.528602414766933920e-06
4.375000000000000000e+04,4.527947986009174734e-06
4.380000000000000000e+04,4.524168162930931715e-06
4.385000000000000000e+04,4.519838680609668092e-06
4.390000000000000000e+04,4.515217404907839339e-06
4.395000000000000000e+04,4.513768084496667658e-06
4.400000000000000000e+04,4.511159630730966132e-06
4.405000000000000000e+04,4.509108538559926900e-06
4.410000000000000000e+04,4.506782265965654119e-06
4.415000000000000000e+04,4.505307491359911127e-06
4.420000000000000000e+04,4.503832871426656738e-06
4.425000000000000000e+04,4.502644415015795217e-06
4.430000000000000000e+04,4.500609714714479100e-06
4.435000000000000000e+04,4.498279912833513205e-06
4.440000000000000000e+04,4.496853387988715818e-06
4.445000000000000000e+04,4.495975212447706145e-06
4.450000000000000000e+04,4.492522573529840509e-06
4.455000000000000000e+04,4.490485218865190781e-06
4.460000000000000000e+04,4.489313231248853811e-06
4.465000000000000000e+04,4.487017802215447464e-06
4.470000000000000000e+04,4.483885698273805058e-06
4.475000000000000000e+04,4.481051865911916891e-06
4.480000000000000000e+04,4.477361096279638627e-06
4.485000000000000000e+04,4.476751458036849272e-06
4.490000000000000000e+04,4.473068012619845164e-06
4.495000000000000000e+04,4.469964289435124987e-06
4.500000000000000000e+04,4.467970061540675492e-06
4.505000000000000000e+04,4.468760913045817155e-06
4.510000000000000000e+04,4.467319294045458871e-06
4.515000000000000000e+04,4.465878308478060705e-06
4.520000000000000000e+04,4.461652157167177174e-06
4.525000000000000000e+04,4.460495674320619000e-06
4.530000000000000000e+04,4.458778716553879782e-06
4.535000000000000000e+04,4.455674396555679282e-06
4.540000000000000000e+04,4.453692859825707894e-06
4.545000000000000000e+04,4.451981093275680240e-06
4.550000000000000000e+04,4.448339380934775775e-06
4.555000000000000000e+04,4.443298878824641462e-06
4.560000000000000000e+04,4.441573600333175238e-06
4.565000000000000000e+04,4.439326632494751144e-06
4.570000000000000000e+04,4.435715572028396669e-06
4.575000000000000000e+04,4.431821306151192485e-06
4.580000000000000000e+04,4.430127485700857733e-06
4.585000000000000000e+04,4.427328149282746681e-06
4.590000000000000000e+04,4.427550594586244104e-06
4.595000000000000000e+04,4.422854443820428972e-06
4.600000000000000000e+04,4.420360926032688684e-06
4.605000000000000000e+04,4.418951299038213899e-06
4.610000000000000000e+04,4.418114299510434321e-06
4.615000000000000000e+04,4.415890875710210421e-06
4.620000000000000000e+04,4.414747985266263277e-06
4.625000000000000000e+04,4.413626846589754052e-06
4.630000000000000000e+04,4.410869877207602145e-06
4.635000000000000000e+04,4.408643047520057482e-06
4.640000000000000000e+04,4.405070549204828843e-06
4.645000000000000000e+04,4.399872743233788632e-06
4.650000000000000000e+04,4.396858089640953327e-06
4.655000000000000000e+04,4.394392554881361185e-06
4.660000000000000000e+04,4.390576372336155395e-06
4.665000000000000000e+04,4.388099127052357093e-06
4.670000000000000000e+04,4.386974494708796857e-06
4.675000000000000000e+04,4.384501129296399995e-06
4.680000000000000000e+04,4.380430901878750721e-06
4.685000000000000000e+04,4.377694277838316896e-06
4.690000000000000000e+04,4.376854977316399862e-06
4.695000000000000000e+04,4.372780516552306063e-06
4.700000000000000000e+04,4.369522541811190510e-06
4.705000000000000000e+04,4.368686698864282792e-06
4.710000000000000000e+04,4.364905039508925014e-06
4.715000000000000000e+04,4.361658475570714205e-06
4.720000000000000000e+04,4.360817373338534560e-06
4.725000000000000000e+04,4.359169988548987987e-06
4.730000000000000000e+04,4.355932556565618132e-06
4.735000000000000000e+04,4.352440646305453941e-06
4.740000000000000000e+04,4.351076326708108144e-06
4.745000000000000000e+04,4.349712582869012764e-06
4.750000000000000000e+04,4.348349415066109802e-06
4.755000000000000000e+04,4.343812037303316743e-06
4.760000000000000000e+04,4.341129533738030940e-06
4.765000000000000000e+04,4.338175792347042621e-06
4.770000000000000000e+04,4.334437453389643387e-06
4.775000000000000000e+04,4.332819456146417799e-06
4.780000000000000000e+04,4.331706628757120690e-06
4.785000000000000000e+04,4.328253682602165077e-06
4.790000000000000000e+04,4.326366513788797485e-06
4.795000000000000000e+04,4.323441587788151618e-06
4.800000000000000000e+04,4.322614023825277397e-06
4.805000000000000000e+04,4.320749113897891928e-06
4.810000000000000000e+04,4.319657986501214140e-06
4.815000000000000000e+04,4.318068193046001012e-06
4.820000000000000000e+04,4.314891968943740028e-06
4.825000000000000000e+04,4.311212509348985904e-06
4.830000000000000000e+04,4.310127122157679794e-06
4.835000000000000000e+04,4.308010773420300388e-06
4.840000000000000000e+04,4.306682404053506125e-06
4.845000000000000000e+04,4.304045983009795344e-06
4.850000000000000000e+04,4.301151323215968976e-06
4.855000000000000000e+04,4.299557224664164605e-06
4.860000000000000000e+04,4.297964124149345525e-06
4.865000000000000000e+04,4.296111342352575874e-06
4.870000000000000000e+04,4.293505846318313164e-06
4.875000000000000000e+04,4.291926185702315625e-06
4.880000000000000000e+04,4.288796558369922930e-06
4.885000000000000000e+04,4.288752302960179084e-06
4.890000000000000000e+04,4.287417078215799571e-06
4.895000000000000000e+04,4.288147171689722606e-06
4.900000000000000000e+04,4.286830335868682908e-06
4.905000000000000000e+04,4.285255183773736674e-06
4.910000000000000000e+04,4.281869610451500868e-06
4.915000000000000000e+04,4.280298144409936375e-06
4.920000000000000000e+04,4.280236890831993770e-06
4.925000000000000000e+04,4.279430251779796951e-06
4.930000000000000000e+04,4.276323372477269723e-06
4.935000000000000000e+04,4.273735604361614704e-06
4.940000000000000000e+04,4.271644890283398481e-06
4.945000000000000000e+04,4.270584595069809439e-06
4.950000000000000000e+04,4.268507307044061188e-06
4.955000000000000000e+04,4.267180837096246909e-06
4.960000000000000000e+04,4.264839754240261127e-06
4.965000000000000000e+04,4.264027104647343471e-06
4.970000000000000000e+04,4.263236392228816619e-06
4.975000000000000000e+04,4.261166420880376945e-06
4.980000000000000000e+04,4.260609534107132287e-06
4.985000000000000000e+04,4.260051611706821890e-06
4.990000000000000000e+04,4.260233995040365420e-06
4.995000000000000000e+04,4.258894618593010054e-06


==> max_varianceMoodle.csv <==
0.000000000000000000e+00,5.841613345070886202e-05
1.000000000000000000e+01,5.785680449582324706e-05
2.000000000000000000e+01,5.703272776660899256e-05
3.000000000000000000e+01,5.622610259678217812e-05
4.000000000000000000e+01,5.552335792658442504e-05
5.000000000000000000e+01,5.491918973054625656e-05
6.000000000000000000e+01,5.432481302146383614e-05
7.000000000000000000e+01,5.382298110813363301e-05
8.000000000000000000e+01,5.316459938862204312e-05
9.000000000000000000e+01,5.275921679777816948e-05
1.000000000000000000e+02,5.204110254522543603e-05
1.100000000000000000e+02,5.157046160323485264e-05
1.200000000000000000e+02,5.110616649173116313e-05
1.300000000000000000e+02,5.057235816047664866e-05
1.400000000000000000e+02,5.004685725414052567e-05
1.500000000000000000e+02,4.960291003738886073e-05
1.600000000000000000e+02,4.909238629608070499e-05
1.700000000000000000e+02,4.858969232490331034e-05
1.800000000000000000e+02,4.802456856301546819e-05
1.900000000000000000e+02,4.733190183761741982e-05
2.000000000000000000e+02,4.685590072952685128e-05
2.100000000000000000e+02,4.632062741968422434e-05
2.200000000000000000e+02,4.592516068808574011e-05
2.300000000000000000e+02,4.547014191844011075e-05
2.400000000000000000e+02,4.508547941688739367e-05
2.500000000000000000e+02,4.464283586225415774e-05
2.600000000000000000e+02,4.408322426798136736e-05
2.700000000000000000e+02,4.377685816650601257e-05
2.800000000000000000e+02,4.329326559309549724e-05
2.900000000000000000e+02,4.281763209144857284e-05
3.000000000000000000e+02,4.246602557569696559e-05
3.100000000000000000e+02,4.217631386247067186e-05
3.200000000000000000e+02,4.177566613864830322e-05
3.300000000000000000e+02,4.132472566682788304e-05
3.400000000000000000e+02,4.077123206707166129e-05
3.500000000000000000e+02,4.044445059257326423e-05
3.600000000000000000e+02,4.006814100127785655e-05
3.700000000000000000e+02,3.959197340652421601e-05
3.800000000000000000e+02,3.933109050239659934e-05
3.900000000000000000e+02,3.912423413980671165e-05
4.000000000000000000e+02,3.876613728569374643e-05
4.100000000000000000e+02,3.831289772804516273e-05
4.200000000000000000e+02,3.796584488848204575e-05
4.300000000000000000e+02,3.772082587815302733e-05
4.400000000000000000e+02,3.733369520780027310e-05
4.500000000000000000e+02,3.709475396294895962e-05
4.600000000000000000e+02,3.671718687601030668e-05
4.700000000000000000e+02,3.639151949387187465e-05
4.800000000000000000e+02,3.602460032328671326e-05
4.900000000000000000e+02,3.566319684762180123e-05
5.000000000000000000e+02,3.530719918523751017e-05
5.100000000000000000e+02,3.491303012514934635e-05
5.200000000000000000e+02,3.461099529137941260e-05
5.300000000000000000e+02,3.439764697369527598e-05
5.400000000000000000e+02,3.414422025184785103e-05
5.500000000000000000e+02,3.376929437999004474e-05
5.600000000000000000e+02,3.352276086226340014e-05
5.700000000000000000e+02,3.323853220017191490e-05
5.800000000000000000e+02,3.291809938367561123e-05
5.900000000000000000e+02,3.264150297648285256e-05
6.000000000000000000e+02,3.236837495525548278e-05
6.100000000000000000e+02,3.213698201116530867e-05
6.200000000000000000e+02,3.183229449776452938e-05
6.300000000000000000e+02,3.160661093390262422e-05
6.400000000000000000e+02,3.134633108045621039e-05
6.500000000000000000e+02,3.105278258726625789e-05
6.600000000000000000e+02,3.090755088606176421e-05
6.700000000000000000e+02,3.065583349911848310e-05
6.800000000000000000e+02,3.037190046990162042e-05
6.900000000000000000e+02,3.009189057799240821e-05
7.000000000000000000e+02,2.985004357378311844e-05
7.100000000000000000e+02,2.967907483489904514e-05
7.200000000000000000e+02,2.944217344953484929e-05
7.300000000000000000e+02,2.917488295222568935e-05
7.400000000000000000e+02,2.891121294872033145e-05
7.500000000000000000e+02,2.861883089388847197e-05
7.600000000000000000e+02,2.839447572611111890e-05
7.700000000000000000e+02,2.826745435756092926e-05
7.800000000000000000e+02,2.810987173751389179e-05
7.900000000000000000e+02,2.792250449852093618e-05
8.000000000000000000e+02,2.764494406416213309e-05
8.100000000000000000e+02,2.746219489903633143e-05
8.200000000000000000e+02,2.728125050319608614e-05
8.300000000000000000e+02,2.707239818260518191e-05
8.400000000000000000e+02,2.680737666254170512e-05
8.500000000000000000e+02,2.657505301452592437e-05
8.600000000000000000e+02,2.634573424552098418e-05
8.700000000000000000e+02,2.611936879741913261e-05
8.800000000000000000e+02,2.589590621230314355e-05
8.900000000000000000e+02,2.570271885553826899e-05
9.000000000000000000e+02,2.543046250490386061e-05
9.100000000000000000e+02,2.521575779682025384e-05
9.200000000000000000e+02,2.500375885105833698e-05
9.300000000000000000e+02,2.482044375475481106e-05
9.400000000000000000e+02,2.461339691247238130e-05
9.500000000000000000e+02,2.448530460643625245e-05
9.600000000000000000e+02,2.430764744514968094e-05
9.700000000000000000e+02,2.410696652758516253e-05
9.800000000000000000e+02,2.390875895647239142e-05
9.900000000000000000e+02,2.368868152757189663e-05
1.000000000000000000e+03,2.354364600351970500e-05
1.010000000000000000e+03,2.342379748401962985e-05
1.020000000000000000e+03,2.328118257918877695e-05
1.030000000000000000e+03,2.313986535372626060e-05
1.040000000000000000e+03,2.293028841652107941e-05
1.050000000000000000e+03,2.279214727981676840e-05
1.060000000000000000e+03,2.267798042742906180e-05
1.070000000000000000e+03,2.249708858329703404e-05
1.080000000000000000e+03,2.234057668900069421e-05
1.090000000000000000e+03,2.218569142093819555e-05
1.100000000000000000e+03,2.201064269390027022e-05
1.110000000000000000e+03,2.190228659872090573e-05
1.120000000000000000e+03,2.177331155812311812e-05
1.130000000000000000e+03,2.162427453289279914e-05
1.140000000000000000e+03,2.153979614913128281e-05
1.150000000000000000e+03,2.139314484057703211e-05
1.160000000000000000e+03,2.128930839949157484e-05
1.170000000000000000e+03,2.116569894525549854e-05
1.180000000000000000e+03,2.104316230694541225e-05
1.190000000000000000e+03,2.096206110684557664e-05
1.200000000000000000e+03,2.084128509068967515e-05
1.210000000000000000e+03,2.070169362085822276e-05
1.220000000000000000e+03,2.056349912989050802e-05
1.230000000000000000e+03,2.040724935052765210e-05
1.240000000000000000e+03,2.023358649103945727e-05
1.250000000000000000e+03,2.004321362701864340e-05
1.260000000000000000e+03,1.998662523902980197e-05
1.270000000000000000e+03,1.987416466844579298e-05
1.280000000000000000e+03,1.974415558764583777e-05
1.290000000000000000e+03,1.959712898269931998e-05
1.300000000000000000e+03,1.943367756018327832e-05
1.310000000000000000e+03,1.930795757667019946e-05
1.320000000000000000e+03,1.925445055927760653e-05
1.330000000000000000e+03,1.916576492109873150e-05
1.340000000000000000e+03,1.906014818702273208e-05
1.350000000000000000e+03,1.892067785157114010e-05
1.360000000000000000e+03,1.879989262117303910e-05
1.370000000000000000e+03,1.868025972829803630e-05
1.380000000000000000e+03,1.854492872401760950e-05
1.390000000000000000e+03,1.847781376934546727e-05
1.400000000000000000e+03,1.839443094050252476e-05
1.410000000000000000e+03,1.824575686198196781e-05
1.420000000000000000e+03,1.819659901675692919e-05
1.430000000000000000e+03,1.809887715615333349e-05
1.440000000000000000e+03,1.798585951724754160e-05
1.450000000000000000e+03,1.788982728763184655e-05
1.460000000000000000e+03,1.777875814499489497e-05
1.470000000000000000e+03,1.768437683673560224e-05
1.480000000000000000e+03,1.754420717634149856e-05
1.490000000000000000e+03,1.743633474904302672e-05
1.500000000000000000e+03,1.729909666387189883e-05
1.510000000000000000e+03,1.719347250607638269e-05
1.520000000000000000e+03,1.707393889404134111e-05
1.530000000000000000e+03,1.697036612416318483e-05
1.540000000000000000e+03,1.685314656980533044e-05
1.550000000000000000e+03,1.678049975216996357e-05
1.560000000000000000e+03,1.665091341325166657e-05

